Intracluster light in the core of z~2 galaxy proto-clusters

Intracluster light is thought to originate from stars that were ripped away from their parent galaxies by gravitational tides and galaxy interactions during the build up of the cluster. The stars from such interactions will accumulate over time, so semi-analytic models suggest that the abundance of intracluster stars is negligible in young proto-clusters at z~2 and grows to around a quarter of the stellar mass in the oldest, most mature clusters. In contrast to these theoretical expectations, we report on the detection of intracluster light within two proto-clusters at z=2 using deep HST images. We use the colour of the intracluster light to estimate its mass-to-light ratio in annuli around the brightest cluster galaxies (BCG), up to a radius of 100 kpc. We find that $54\pm5$% and $71\pm3$% of the stellar mass in these regions is located more than 10 kpc away from the BCGs in the two proto-clusters. This low concentration is similar to BCGs in lower redshift clusters, and distinct from other massive proto-cluster galaxies. This suggests that intracluster stars are already present within the core 100 kpc of proto-clusters. We compare these observations to the Hydrangea hydrodynamical galaxy cluster simulations and find that intracluster stars are predicted to be a generic feature of group-sized halos at z=2. These intracluster stars will gradually move further away from the BCG as the proto-cluster assembles into a cluster.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
